Multicriteria Optimization and Decision Making: Principles, Algorithms and Case Studies

Real-world decision and optimization problems, often involve constraints and conflicting criteria. For example, choosing a travel method must balance speed, cost, environmental footprint, and convenience. Similarly, designing an industrial process must consider safety, environmental impact, and cost efficiency. Ideal solutions where all objectives are optimally met are rare; instead, we seek good compromises and aim to avoid lose-lose scenarios. Multicriteria optimization offers computational techniques to compute Pareto optimal solutions, aiding decision analysis and decision making. This reader offers an introduction to this topic and has been developed on the basis of the revised edition of the reader for the MSc computer science course "Multicriteria Optimization and Decision Analysis" at the Leiden Institute of Advanced Computer Science, Leiden University, The Netherlands. This course was taught annually by the first author from 2007 to 2023 as a single semester course with lectures and practicals. Our aim was to make the material accessible to MSc students who do not study mathematics as their core discipline by introducing basic numerical analysis concepts when necessary and providing numerical examples for interesting cases. The introduction is organized in a unique didactic manner developed by the authors, starting from more simple concepts such as linear programming and single-point methods, and advancing from these to more difficult concepts such as optimality conditions for nonlinear optimization and set-oriented solution algorithms. Besides, we focus on the mathematical modeling and foundations rather than on specific algorithms, though not excluding the discussion of some representative examples of solution algorithms.

==> figsource/Errata-10a-lieuwe.txt <==

% Figure 2.3: dominated space
% % Notes for the text
% on page 26, 'given two elements x1 and x1' should be '.. and x2'.
% on page 28, definition 19: 'is an isomorphic to' should be either 'is isomorphic to', or 'is an isomorphism'
% On page 29, in definition of Minkowski sum, '{s} + S1' should be '{x} + S1}'
% In this chapter, the examples are not numbered, but they are referenced. This is very confusing. For this reason, I do not know what example figure 2.4 refers to. I think it is the last example, about the future of particles, but I cannot be sure, and the dominance cone is in no way relevant to the example.
% On page 29, in the example, the word 'locus' is a Latin word not in normal people's vocabulary. Use 'point' or 'coordinate' instead, especially because it does not occur anywhere else in the document.
% On page 29, the example ends with 'iff x0 if x \in x + C'. That sentence is not syntactically correct, and x0 has not been defined. Use, for example, 'A given point x0 is in the future of a particle x iff x0 \in x + C'. Moreover, the definition of the cone is only true for a particle which starts at (0,0), but that fact is not specified.
% On page 34, landscapes are defined as the LOTZ problem. It is probably supposed to read, 'One example of a landscape with a concept of neighbourhood is the leading ones trailing zeros (LOTZ) problem. Find a bitstring...', and instead define a poset-valued landscape in Definition 32.

==> figsource/Errata301107.txt <==
ERRATA MCO Reader - Friday 30th of November:

Example after Theorem 3.5.6: The final sentence was corrected. Now:
L<(f1(p2)) and L<(f2(p2)).

Example before Lemma 3.7.5: Indices subscript corrected

Definition 3.7.1 Power Set corrected (X instead of N)

Example of Sect. 4.4.: Additional comments on the way of solution


==> figsource/mco-edits0712.txt <==
Corrections to the reader: 7.12.2008

(1) Caption Figure 3.6: x^(4) and x^(7) are local maxima.

(2) Changed formulation of paragraph: "An utility function assigns
to each combination of values that may occur in the objective space
a scalar value - the so-called utility. ..."

